Deep Autoencoders for DOA Estimation of Coherent Sources using Imperfect Antenna Array

In this paper a robust algorithm for DOA estimation of coherent sources in presence of antenna array imperfections is presented. We exploit the current advances of deep learning to overcome two of the most common problems facing the state of the art DOA algorithms (i.e. coherent sources and array imperfections). We propose a deep auto encoder (AE) that is able to correctly resolve coherent sources without the need of spatial smoothing, hence avoiding possible processing overhead and delays. Moreover, we assumed the presence of array imperfections in the received signal model such as mutual coupling, gain/ phase mismatches, and position errors. The deep AE is trained using the covariance matrix of the received signal, where it alleviates the effect of imperfections, and at the same time act as a filters for the coherent sources. The results show significant improvement compared to the methods used in the literature.

==> compare.tikz <==
% This file was created by tikzplotlib v0.8.7.
\begin{figure}[htbp]
\begin{tikzpicture}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.4,0.1)}, anchor=south west, draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={SNR},
xmin=-1.25, xmax=26.25,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={Number of targets detected},
ymin=4, ymax=9,
ytick style={color=black}
]
\addplot [semithick, red, mark=triangle*, mark size=3, mark options={solid}, only marks]
table {%
0 8
5 8
10 8
15 8
20 8
25 8
};
\addlegendentry{Proposed Approach}
\addplot [semithick, blue, mark=*, mark size=3, mark options={solid}, only marks]
table {%
0 7
5 6
10 6
15 7
20 7
25 6
};
\addlegendentry{Algorithm in \cite{MLpaper}}
\end{axis}

\end{tikzpicture}
\caption{DOA estimation RMSE of the proposed DNN framework and DNN found in \cite{MLpaper} for $K=8$ coherent sources}
	\label{compare}
\end{figure}

==> mse.tikz <==
% This file was created by tikzplotlib v0.8.5.
\begin{figure}[htbp]
\begin{tikzpicture}

\begin{axis}[
legend cell align={left},
legend style={draw=white!80.0!black},
tick align=outside,
tick pos=left,
title={},
x grid style={white!69.01960784313725!black},
xlabel={SNR},
xmin=-1.25, xmax=26.25,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={RMSE$^\circ$},
ymin=0.0256239763214461, ymax=8.84268211227774,
ytick style={color=black}
]
\addplot [semithick, black, mark=triangle*, mark size=3, mark options={solid}]
table {%
0 8.44190674246155
5 4.43768095198688
10 2.21461983374533
15 0.997029831458207
20 0.785586496368333
25 0.426399346137641
};
\addlegendentry{DNN}
\addplot [semithick, red, mark=*, mark size=3, mark options={solid}]
table {%
0 6.74285372983375
5 5.99539347207936
10 6.08602613933659
15 6.1704424916322
20 5.77371889935867
25 6.58744350724924
};
\addlegendentry{SS-MUSIC}
\end{axis}

\end{tikzpicture}
\caption{DOA estimation RMSE in degrees of the proposed DNN method and spatial smoothing MUSIC algorithm for two impinging signals from directions $\left(\theta_{1}=-15^{\circ},\theta_{2}=-5^{\circ}\right)$}
\label{mse}
\end{figure}
